Axes that matter: PCA with a difference

We extend the scope of differential machine learning and introduce a new breed of supervised principal component analysis to reduce dimensionality of Derivatives problems. Applications include the specification and calibration of pricing models, the identification of regression features in least-square Monte-Carlo, and the pre-processing of simulated datasets for (differential) machine learning.

==> code_snippets/code1.txt <==
### vanilla feedforward net in tf 1.x

# representation of real numbers in TF, change here for 32/64 bits
real_type = tf.float32
# real_type = tf.float64

def vanilla_net(
    input_dim,      # dimension of inputs, e.g. 10
    hidden_units,   # units in hidden layers, assumed constant, e.g. 20
    hidden_layers,  # number of hidden layers, e.g. 4
    seed):          # seed for weight initialization or None for different every time
    
    # set seed
    tf.set_random_seed()
    
    # input layer
    xs = tf.placeholder(shape=[None, input_dim], dtype=real_type)
    
    # connection weights and biases of hidden layers
    ws = [None]
    bs = [None]
    # layer 0 (input) has no parameters
    
    # layer 0 = input layer
    zs = [xs]
    
    # first hidden layer (index 1)
    # weight matrix
    ws.append(tf.get_variable("w1", [input_dim, hidden_units], \
                              initializer = tf.variance_scaling_initializer(), dtype=real_type))
    # bias vector
    bs.append(tf.get_variable("b1", [hidden_units], \
                              initializer = tf.zeros_initializer(), dtype=real_type))
    # graph
    zs.append(zs[0] @ ws[1] + bs[1]) # eq. 3, l=1
    
    # second hidden layer (index 2) to last (index hidden_layers)
    for l in range(1, hidden_layers): 
        ws.append(tf.get_variable("w%d"%(l+1), [hidden_units, hidden_units], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
        bs.append(tf.get_variable("b%d"%(l+1), [hidden_units], \
            initializer = tf.zeros_initializer(), dtype=real_type))
        zs.append(tf.nn.softplus(zs[l]) @ ws[l+1] + bs[l+1]) # eq. 3, l=2..L-1

    # output layer (index hidden_layers+1)
    ws.append(tf.get_variable("w"+str(hidden_layers+1), [hidden_units, 1], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
    bs.append(tf.get_variable("b"+str(hidden_layers+1), [1], \
            initializer = tf.zeros_initializer(), dtype=real_type))
    # eq. 3, l=L
    zs.append(tf.nn.softplus(zs[hidden_layers]) @ ws[hidden_layers+1] + bs[hidden_layers+1]) 
    
    # result = output layer
    ys = zs[hidden_layers+1]
    
    # return input layer, (parameters = weight matrices and bias vectors), 
    # [all layers] and output layer
    return xs, (ws, bs), zs, ys






==> code_snippets/code1_alt.txt <==
### vanilla feedforward net in tf 1.x

def vanilla_net(
    input_dim,      # dimension of inputs, e.g. 10
    hidden_units,   # units in hidden layers, assumed constant, e.g. 20
    hidden_layers,  # number of hidden layers, e.g. 4
    seed):          # seed for weight initialization or None for different every time
    
    ...
    
    # first hidden layer (index 1)
    # weight matrix
    ws.append(tf.get_variable("w1", [input_dim, hidden_units], \
                              initializer = tf.variance_scaling_initializer(), dtype=real_type))
    # bias vector
    bs.append(tf.get_variable("b1", [hidden_units], \
                              initializer = tf.zeros_initializer(), dtype=real_type))
    # graph
    zs.append(zs[0] @ ws[1] + bs[1]) # eq. 3, l=1
    
    # second hidden layer (index 2) to last (index hidden_layers)
    for l in range(1, hidden_layers): 
        ws.append(tf.get_variable("w%d"%(l+1), [hidden_units, hidden_units], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
        bs.append(tf.get_variable("b%d"%(l+1), [hidden_units], \
            initializer = tf.zeros_initializer(), dtype=real_type))
        zs.append(tf.nn.softplus(zs[l]) @ ws[l+1] + bs[l+1]) # eq. 3, l=2..L-1

    # output layer (index hidden_layers+1)
    ws.append(tf.get_variable("w"+str(hidden_layers+1), [hidden_units, 1], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
    bs.append(tf.get_variable("b"+str(hidden_layers+1), [1], \
            initializer = tf.zeros_initializer(), dtype=real_type))
    # eq. 3, l=L
    zs.append(tf.nn.softplus(zs[hidden_layers]) @ ws[hidden_layers+1] + bs[hidden_layers+1]) 
    
    # result = output layer
    ys = zs[hidden_layers+1]
    
    # return input layer, (parameters = weight matrices and bias vectors), 
    # [all layers] and output layer
    return xs, (ws, bs), zs, ys

### (explicit) backprop

# compute d_output/d_inputs by (explicit) backprop in vanilla net
def backprop(
    weights_and_biases, # 2nd output from vanilla_net() 
    zs):                # 3rd output from vanilla_net()
    
    ws, bs = weights_and_biases
    L = len(zs) - 1
    
    # backpropagation, eq. 4, l=L..1
    zbar = tf.ones_like(zs[L]) # zbar_L = 1
    for l in range(L-1, 0, -1):
        zbar = (zbar @ tf.transpose(ws[l+1])) * tf.nn.sigmoid(zs[l]) # eq. 4
    # for l=0
    zbar = zbar @ tf.transpose(ws[1])
    
    xbar = zbar # xbar = zbar_0
    
    # dz[L] / dx
    return xbar    


==> code_snippets/code1_as.txt <==
real_type = tf.float32
def vanilla_net(
    input_dim,      # dimension of inputs, e.g. 10
    hidden_units,   # units in hidden layers, assumed constant, e.g. 20
    hidden_layers,  # number of hidden layers, e.g. 4
    seed):          # seed for initialization or None for random
    
    # set seed
    tf.set_random_seed(seed)
    
    # input layer
    xs = tf.placeholder(shape=[None, input_dim], dtype=real_type)
    
    # connection weights and biases of hidden layers
    ws = [None]
    bs = [None]
    # layer 0 (input) has no parameters
    
    # layer 0 = input layer
    zs = [xs] # eq.3, l=0
    
    # first hidden layer (index 1)
    # weight matrix
    ws.append(tf.get_variable("w1", [input_dim, hidden_units], \
        initializer = tf.variance_scaling_initializer(), dtype=real_type))
    # bias vector
    bs.append(tf.get_variable("b1", [hidden_units], initializer = tf.zeros_initializer(), dtype=real_type))
    # graph
    zs.append(zs[0] @ ws[1] + bs[1]) # eq. 3, l=1
    
    # second hidden layer (index 2) to last (index hidden_layers)
    for l in range(1, hidden_layers): 
        ws.append(tf.get_variable("w%d"%(l+1), [hidden_units, hidden_units], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
        bs.append(tf.get_variable("b%d"%(l+1), [hidden_units], \
            initializer = tf.zeros_initializer(), dtype=real_type))
        zs.append(tf.nn.softplus(zs[l]) @ ws[l+1] + bs[l+1]) # eq. 3, l=2..L-1

    # output layer (index hidden_layers+1)
    ws.append(tf.get_variable("w"+str(hidden_layers+1), [hidden_units, 1], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
    bs.append(tf.get_variable("b"+str(hidden_layers+1), [1], \
        initializer = tf.zeros_initializer(), dtype=real_type))
    # eq. 3, l=L
    zs.append(tf.nn.softplus(zs[hidden_layers]) @ ws[hidden_layers+1] + bs[hidden_layers+1]) 
    
    # result = output layer
    ys = zs[hidden_layers+1]
    
    # return input layer, (parameters = weight matrices and bias vectors), 
    # [all layers] and output layer
    return xs, (ws, bs), zs, ys


==> code_snippets/code1_new.txt <==
### vanilla feedforward net in tf 1.x

def vanilla_net(
    input_dim,      # dimension of inputs, e.g. 10
    hidden_units,   # units in hidden layers, assumed constant, e.g. 20
    hidden_layers,  # number of hidden layers, e.g. 4
    seed):          # seed for weight initialization or None for different every time

    ...
    
    # first hidden layer (index 1)
    # weight matrix
    ws.append(tf.get_variable("w1", [input_dim, hidden_units], \
                              initializer = tf.variance_scaling_initializer(), dtype=real_type))
    # bias vector
    bs.append(tf.get_variable("b1", [hidden_units], \
                              initializer = tf.zeros_initializer(), dtype=real_type))
    # graph
    zs.append(zs[0] @ ws[1] + bs[1]) # eq. 3, l=1
    
    # second hidden layer (index 2) to last (index hidden_layers)
    for l in range(1, hidden_layers): 
        ws.append(tf.get_variable("w%d"%(l+1), [hidden_units, hidden_units], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
        bs.append(tf.get_variable("b%d"%(l+1), [hidden_units], \
            initializer = tf.zeros_initializer(), dtype=real_type))
        zs.append(tf.nn.softplus(zs[l]) @ ws[l+1] + bs[l+1]) # eq. 3, l=2..L-1

    # output layer (index hidden_layers+1)
    ws.append(tf.get_variable("w"+str(hidden_layers+1), [hidden_units, 1], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
    bs.append(tf.get_variable("b"+str(hidden_layers+1), [1], \
            initializer = tf.zeros_initializer(), dtype=real_type))
    # eq. 3, l=L
    zs.append(tf.nn.softplus(zs[hidden_layers]) @ ws[hidden_layers+1] + bs[hidden_layers+1]) 
    
    # result = output layer
    ys = zs[hidden_layers+1]
    
    # return input layer, (parameters = weight matrices and bias vectors), 
    # [all layers] and output layer
    return xs, (ws, bs), zs, ys


==> code_snippets/code2_alt.txt <==
### "twin" graph for evaluation and differentiation
    
# combined graph for valuation and differentiation
def twin_net(input_dim, hidden_units, hidden_layers, seed):
    
    # first, build the feedforward net
    xs, (ws, bs), zs, ys = vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # then, build its differentiation by backprop
    xbar = backprop((ws, bs), zs)
    
    # return input x, output y and differentials d_y/d_z
    return xs, ys, xbar

### differential training loop for twin net

def diff_training_graph(
    # same as vanilla
    input_dim, 
    hidden_units, 
    hidden_layers, 
    seed, 
    # balance relative weight of values and differentials 
    # loss = alpha * MSE(values) + beta * n * MSE(greeks)    
    alpha, 
    beta):
    
    # net, now a twin
    inputs, predictions, derivs_predictions = twin_net(input_dim, hidden_units, hidden_layers, seed)
    
    # placeholder for labels, now also derivs labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    derivs_labels = tf.placeholder(shape=[None, derivs_predictions.shape[1]], dtype=real_type)
    
    # loss, now combined values + derivatives
    loss = alpha * tf.losses.mean_squared_error(labels, predictions) \
        + beta * n * tf.losses.mean_squared_error(derivs_labels, derivs_predictions)
    
    # optimizer, as vanilla
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary tensors, including derivatives
    # predictions and labels
    return inputs, labels, derivs_labels,     \
            predictions, derivs_predictions,  \
            learning_rate, loss, optimizer.minimize(loss)


==> code_snippets/code2_as.txt <==
# compute d_output/d_inputs by (explicit) backprop in vanilla net
def backprop(
    weights_and_biases, # 2nd output from vanilla_net() 
    zs):                # 3rd output from vanilla_net()
    
    ws, bs = weights_and_biases
    L = len(zs) - 1
    
    # backpropagation, eq. 4, l=L..1
    zbar = tf.ones_like(zs[L]) # zbar_L = 1
    for l in range(L-1, 0, -1):
        zbar = (zbar @ tf.transpose(ws[l+1])) * tf.nn.sigmoid(zs[l]) # eq. 4
    # for l=0
    zbar = zbar @ tf.transpose(ws[1]) # eq. 4
    
    xbar = zbar # xbar = zbar_0
    
    # dz[L] / dx
    return xbar    

# combined graph for valuation and differentiation
def twin_net(input_dim, hidden_units, hidden_layers, seed):
    
    # first, build the feedforward net
    xs, (ws, bs), zs, ys = vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # then, build its differentiation by backprop
    xbar = backprop((ws, bs), zs)
    
    # return input x, output y and differentials d_y/d_z
    return xs, ys, xbar

==> code_snippets/code2_new.txt <==
### (explicit) backprop and combined "twin" graph for evaluation and differentiation

# compute d_output/d_inputs by (explicit) backprop in vanilla net
def backprop(
    weights_and_biases, # 2nd output from vanilla_net() 
    zs):                # 3rd output from vanilla_net()
    
    ws, bs = weights_and_biases
    L = len(zs) - 1
    
    # backpropagation, eq. 4, l=L..1
    zbar = tf.ones_like(zs[L]) # zbar_L = 1
    for l in range(L-1, 0, -1):
        zbar = (zbar @ tf.transpose(ws[l+1])) * tf.nn.sigmoid(zs[l]) # eq. 4
    # for l=0
    zbar = zbar @ tf.transpose(ws[1])
    
    xbar = zbar # xbar = zbar_0
    
    # dz[L] / dx
    return xbar    

# combined graph for valuation and differentiation
def twin_net(input_dim, hidden_units, hidden_layers, seed):
    
    # first, build the feedforward net
    xs, (ws, bs), zs, ys = vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # then, build its differentiation by backprop
    xbar = backprop((ws, bs), zs)
    
    # return input x, output y and differentials d_y/d_z
    return xs, ys, xbar


==> code_snippets/code2a_new.txt <==
### (explicit) backprop 

# compute d_output/d_inputs by (explicit) backprop in vanilla net
def backprop(
    weights_and_biases, # 2nd output from vanilla_net() 
    zs):                # 3rd output from vanilla_net()
    
    ws, bs = weights_and_biases
    L = len(zs) - 1
    
    # backpropagation, eq. 4, l=L..1
    zbar = tf.ones_like(zs[L]) # zbar_L = 1
    for l in range(L-1, 0, -1):
        zbar = (zbar @ tf.transpose(ws[l+1])) * tf.nn.sigmoid(zs[l]) # eq. 4
    # for l=0
    zbar = zbar @ tf.transpose(ws[1])
    
    xbar = zbar # xbar = zbar_0
    
    # dz[L] / dx
    return xbar    


==> code_snippets/code2b_new.txt <==
### "twin" graph for evaluation and differentiation
    
# combined graph for valuation and differentiation
def twin_net(input_dim, hidden_units, hidden_layers, seed):
    
    # first, build the feedforward net
    xs, (ws, bs), zs, ys = vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # then, build its differentiation by backprop
    xbar = backprop((ws, bs), zs)
    
    # return input x, output y and differentials d_y/d_z
    return xs, ys, xbar


==> code_snippets/code3.txt <==
### classic training loop for vanilla net

# all-in-one function to build a training graph
def vanilla_training_graph(input_dim, hidden_units, hidden_layers, seed):
    
    tf.reset_default_graph()
    
    # net
    inputs, weights_and_biases, layers, predictions = \
    vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # backprop even though we are not USING differentials for training
    # we still need them to predict derivatives dy_dx 
    derivs_predictions = backprop(weights_and_biases, layers)
    
    # placeholder for labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    
    # loss 
    loss = tf.losses.mean_squared_error(labels, predictions)
    
    # optimizer
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary 
    return inputs, labels, predictions, derivs_predictions, \
            learning_rate, loss, optimizer.minimize(loss)

# training loop for one epoch
def vanilla_train_one_epoch(# training graph elements from vanilla_training_graph()
                            inputs, labels, lr_placeholder, minimizer,   
                            # training set 
                            x_train, y_train,                           
                            # params, left to client code
                            learning_rate, batch_size, session):        
    
    m, n = x_train.shape
    
    # minimization loop over mini-batches
    first = 0
    while first + batch_size < m:
        session.run(minimizer, feed_dict = {
            inputs: x_train[first:first+batch_size], 
            labels: y_train[first:first+batch_size],
            lr_placeholder: learning_rate
        })
        first += batch_size

==> code_snippets/code3_as.txt <==
# all-in-one function to build a training graph
def vanilla_training_graph(input_dim, hidden_units, hidden_layers, seed):
    
    # net
    inputs, weights_and_biases, layers, predictions = vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # backprop even though we are not USING differentials for training
    # we still need them to predict derivatives dy_dx 
    derivs_predictions = backprop(weights_and_biases, layers)
    
    # placeholder for labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    
    # loss 
    loss = tf.losses.mean_squared_error(labels, predictions)
    
    # optimizer
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary 
    return inputs, labels, predictions, derivs_predictions, learning_rate, loss, optimizer.minimize(loss)

# training loop for one epoch
def vanilla_train_one_epoch(# training graph from vanilla_training_graph()
                            inputs, labels, lr_placeholder, minimizer,   
                            # training set 
                            x_train, y_train,                           
                            # params, left to client code
                            learning_rate, batch_size, session):        
    
    m, n = x_train.shape
    
    # minimization loop over mini-batches
    first = 0
    last = min(batch_size, m)
    while first < m:
        session.run(minimizer, feed_dict = {
            inputs: x_train[first:last], 
            labels: y_train[first:last],
            lr_placeholder: learning_rate
        })
        first = last
        last = min(first + batch_size, m)

==> code_snippets/code3_new.txt <==
### classic training loop for vanilla net

# all-in-one function to build a training graph
def vanilla_training_graph(input_dim, hidden_units, hidden_layers, seed):
    
    tf.reset_default_graph()
    
    # net
    inputs, weights_and_biases, layers, predictions = \
    vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # backprop even though we are not USING differentials for training
    # we still need them to predict derivatives dy_dx 
    derivs_predictions = backprop(weights_and_biases, layers)
    
    # placeholder for labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    
    # loss 
    loss = tf.losses.mean_squared_error(labels, predictions)
    
    # optimizer
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary 
    return inputs, labels, predictions, derivs_predictions, \
            learning_rate, loss, optimizer.minimize(loss)


==> code_snippets/code4.txt <==
### differential training loop for twin net

def diff_training_graph(
    # same as vanilla
    input_dim, 
    hidden_units, 
    hidden_layers, 
    seed, 
    # balance relative weight of values and differentials 
    # loss = alpha * MSE(values) + beta * n * MSE(greeks)    
    alpha, 
    beta):
    
    # net, now a twin
    inputs, predictions, derivs_predictions = twin_net(input_dim, hidden_units, hidden_layers, seed)
    
    # placeholder for labels, now also derivs labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    derivs_labels = tf.placeholder(shape=[None, derivs_predictions.shape[1]], dtype=real_type)
    
    # loss, now combined values + derivatives
    loss = alpha * tf.losses.mean_squared_error(labels, predictions) \
        + beta * n * tf.losses.mean_squared_error(derivs_labels, derivs_predictions)
    
    # optimizer, as vanilla
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary tensors, including derivatives
    # predictions and labels
    return inputs, labels, derivs_labels,     \
            predictions, derivs_predictions,  \
            learning_rate, loss, optimizer.minimize(loss)

def diff_train_one_epoch(inputs, labels, derivs_labels, 
                         lr_placeholder, minimizer,             # graph
                         x_train, y_train, dydx_train,          # training set, extended
                         learning_rate, batch_size, session):   # params
    
    m, n = x_train.shape
    
    # minimization loop, now with Greeks
    first = 0
    while first + batch_size < m:
        session.run(minimizer, feed_dict = {
            inputs: x_train[first:first+batch_size], 
            labels: y_train[first:first+batch_size],
            derivs_labels: dydx_train[first:first+batch_size],
            lr_placeholder: learning_rate
        })
        first += batch_size

==> code_snippets/code4_as.txt <==
def diff_training_graph(
    # same as vanilla
    input_dim, 
    hidden_units, 
    hidden_layers, 
    seed, 
    # balance relative weight of values and differentials 
    # loss = alpha * MSE(values) + beta * MSE(greeks, lambda_j) 
    # see online appendix
    alpha, 
    beta,
    lambda_j):
    
    # net, now a twin
    inputs, predictions, derivs_predictions = twin_net(input_dim, hidden_units, hidden_layers, seed)
    
    # placeholder for labels, now also derivs labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    derivs_labels = tf.placeholder(shape=[None, derivs_predictions.shape[1]], dtype=real_type)
    
    # loss, now combined values + derivatives
    loss = alpha * tf.losses.mean_squared_error(labels, predictions) \
    + beta * tf. losses.mean_squared_error(derivs_labels * lambda_j, derivs_predictions * lambda_j)
    
    # optimizer, as vanilla
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary tensors, including derivatives
    # predictions and labels
    return inputs, labels, derivs_labels, predictions, derivs_predictions, \
            learning_rate, loss, optimizer.minimize(loss)

def diff_train_one_epoch(inputs, labels, derivs_labels, 
                         # graph
                         lr_placeholder, minimizer,             
                         # training set, extended
                         x_train, y_train, dydx_train,          
                         # params
                         learning_rate, batch_size, session):   
    
    m, n = x_train.shape
    
    # minimization loop, now with Greeks
    first = 0
    last = min(batch_size, m)
    while first < m:
        session.run(minimizer, feed_dict = {
            inputs: x_train[first:last], 
            labels: y_train[first:last],
            derivs_labels: dydx_train[first:last],
            lr_placeholder: learning_rate
        })
        first = last
        last = min(first + batch_size, m)

==> code_snippets/code4_new.txt <==
### differential training loop for twin net

def diff_training_graph(
    # same as vanilla
    input_dim, 
    hidden_units, 
    hidden_layers, 
    seed, 
    # balance relative weight of values and differentials 
    # loss = alpha * MSE(values) + beta * n * MSE(greeks)    
    alpha, 
    beta):
    
    # net, now a twin
    inputs, predictions, derivs_predictions = twin_net(input_dim, hidden_units, hidden_layers, seed)
    
    # placeholder for labels, now also derivs labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    derivs_labels = tf.placeholder(shape=[None, derivs_predictions.shape[1]], dtype=real_type)
    
    # loss, now combined values + derivatives
    loss = alpha * tf.losses.mean_squared_error(labels, predictions) \
        + beta * n * tf.losses.mean_squared_error(derivs_labels, derivs_predictions)
    
    # optimizer, as vanilla
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary tensors, including derivatives
    # predictions and labels
    return inputs, labels, derivs_labels,     \
            predictions, derivs_predictions,  \
            learning_rate, loss, optimizer.minimize(loss)


==> code_snippets/code_new.txt <==
### vanilla feedforward net in tf 1.x

def vanilla_net(
    input_dim,      # dimension of inputs, e.g. 10
    hidden_units,   # units in hidden layers, assumed constant, e.g. 20
    hidden_layers,  # number of hidden layers, e.g. 4
    seed):          # seed for weight initialization or None for different every time
    
    ...
    
    # first hidden layer (index 1)
    # weight matrix
    ws.append(tf.get_variable("w1", [input_dim, hidden_units], \
                              initializer = tf.variance_scaling_initializer(), dtype=real_type))
    # bias vector
    bs.append(tf.get_variable("b1", [hidden_units], \
                              initializer = tf.zeros_initializer(), dtype=real_type))
    # graph
    zs.append(zs[0] @ ws[1] + bs[1]) # eq. 3, l=1
    
    # second hidden layer (index 2) to last (index hidden_layers)
    for l in range(1, hidden_layers): 
        ws.append(tf.get_variable("w%d"%(l+1), [hidden_units, hidden_units], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
        bs.append(tf.get_variable("b%d"%(l+1), [hidden_units], \
            initializer = tf.zeros_initializer(), dtype=real_type))
        zs.append(tf.nn.softplus(zs[l]) @ ws[l+1] + bs[l+1]) # eq. 3, l=2..L-1

    # output layer (index hidden_layers+1)
    ws.append(tf.get_variable("w"+str(hidden_layers+1), [hidden_units, 1], \
            initializer = tf.variance_scaling_initializer(), dtype=real_type))
    bs.append(tf.get_variable("b"+str(hidden_layers+1), [1], \
            initializer = tf.zeros_initializer(), dtype=real_type))
    # eq. 3, l=L
    zs.append(tf.nn.softplus(zs[hidden_layers]) @ ws[hidden_layers+1] + bs[hidden_layers+1]) 
    
    # result = output layer
    ys = zs[hidden_layers+1]
    
    # return input layer, (parameters = weight matrices and bias vectors), 
    # [all layers] and output layer
    return xs, (ws, bs), zs, ys

### (explicit) backprop

# compute d_output/d_inputs by (explicit) backprop in vanilla net
def backprop(
    weights_and_biases, # 2nd output from vanilla_net() 
    zs):                # 3rd output from vanilla_net()
    
    ws, bs = weights_and_biases
    L = len(zs) - 1
    
    # backpropagation, eq. 4, l=L..1
    zbar = tf.ones_like(zs[L]) # zbar_L = 1
    for l in range(L-1, 0, -1):
        zbar = (zbar @ tf.transpose(ws[l+1])) * tf.nn.sigmoid(zs[l]) # eq. 4
    # for l=0
    zbar = zbar @ tf.transpose(ws[1])
    
    xbar = zbar # xbar = zbar_0
    
    # dz[L] / dx
    return xbar    

### "twin" graph for evaluation and differentiation
    
# combined graph for valuation and differentiation
def twin_net(input_dim, hidden_units, hidden_layers, seed):
    
    # first, build the feedforward net
    xs, (ws, bs), zs, ys = vanilla_net(input_dim, hidden_units, hidden_layers, seed)
    
    # then, build its differentiation by backprop
    xbar = backprop((ws, bs), zs)
    
    # return input x, output y and differentials d_y/d_z
    return xs, ys, xbar

### differential training loop for twin net

def diff_training_graph(
    # same as vanilla
    input_dim, 
    hidden_units, 
    hidden_layers, 
    seed, 
    # balance relative weight of values and differentials 
    # loss = alpha * MSE(values) + beta * n * MSE(greeks)    
    alpha, 
    beta):
    
    # net, now a twin
    inputs, predictions, derivs_predictions = twin_net(input_dim, hidden_units, hidden_layers, seed)
    
    # placeholder for labels, now also derivs labels
    labels = tf.placeholder(shape=[None, 1], dtype=real_type)
    derivs_labels = tf.placeholder(shape=[None, derivs_predictions.shape[1]], dtype=real_type)
    
    # loss, now combined values + derivatives
    loss = alpha * tf.losses.mean_squared_error(labels, predictions) \
        + beta * n * tf.losses.mean_squared_error(derivs_labels, derivs_predictions)
    
    # optimizer, as vanilla
    learning_rate = tf.placeholder(real_type)
    optimizer = tf.train.AdamOptimizer(learning_rate = learning_rate)
    
    # return all necessary tensors, including derivatives
    # predictions and labels
    return inputs, labels, derivs_labels,     \
            predictions, derivs_predictions,  \
            learning_rate, loss, optimizer.minimize(loss)

